NextSense: A Semi-Synthetic Sensing Data generation Platform

Emerging integrated sensing and communication (ISAC) applications require large volumes of data, but collecting such datasets in real networks is costly, time consuming, and often infeasible due to limited access to low level measurements. In this paper we present NextSense, an open and modular semi-synthetic data generation platform that consists of a 5G stack, a channel emulator, and an UE emulator. The platform allows users full customization on radio configuration, channel and mobility, and traffic profiles through an API and GUI, and produces multi-perspective outputs that combine symbol-level IQ samples, protocol traces, and key performance indicators across UE, RAN, and CN. This paper describes the NextSense's architecture, and validates its ability to act as a faithful proxy for real measurements in sensing use cases.

==> images/data/wifi1-26.csv <==
0.389967403530296,-0.782465328094496
0.361971944657783,-0.795930931434927
0.333615664278796,-0.808603133513274
0.304926828550298,-0.820469302402915
0.275934035127658,-0.831517609648639
0.246666184657885,-0.84173704205751
0.217152451970836,-0.851117412677053
0.187422256997105,-0.859649370949834
0.157505235441606,-0.867324412034296
0.127431209242049,-0.874134885282573
0.0972301568417903,-0.880074001866818
0.0669321833066639,-0.885135841546459
0.0365674903155996,-0.88931535856962
0.00616634605493166,-0.892608386702837
-0.0242409449535874,-0.895011643384052
-0.0546240720609931,-0.89652273299474
-0.0849527487054231,-0.897140149247913
-0.115196742602421,-0.896863276689624
-0.145325905881133,-0.89569239131246
-0.175310205136366,-0.893628660280429
-0.205119751366534,-0.890674140765505
-0.234724829767667,-0.886831777896994
-0.264095929353773,-0.882105401825766
-0.293203772374032,-0.876499723906276
-0.322019343497496,-0.870020332000185
-0.350513918736197,-0.862673684906257
-0.378659094077846,-0.854467105922087
-0.406426813799572,-0.845408775544079
-0.433789398434474,-0.835507723312953
-0.460719572363115,-0.824773818812898
-0.487190491002455,-0.813217761833355
-0.513175767565115,-0.800851071703239
-0.538649499362297,-0.787686075808219
-0.563586293624154,-0.77373589730251
-0.587961292811846,-0.759014442027431
-0.611750199396086,-0.743536384649756
-0.634929300077437,-0.727317154033692
-0.65747548942425,-0.710372917861046
-0.679366292904656,-0.692720566514933
-0.700579889289672,-0.674377696243072
-0.721095132405076,-0.655362591617463
-0.740891572210373,-0.635694207307933
-0.759949475183838,-0.615392149187701
-0.778249843993323,-0.594476654789825
-0.795774436433208,-0.572968573133982
-0.81250578360863,-0.550889343943718
-0.828427207348858,-0.528260976274861
-0.843522836832454,-0.505106026576417
-0.857777624407653,-0.481447576205811
-0.871177360592193,-0.457309208420889
-0.883708688237633,-0.432714984871611
-0.895359115844048,-0.407689421614878
-0.906117030011831,-0.382257464676391
-0.915971707018179,-0.356444465183913
-0.924913323506738,-0.330276154096709
-0.932932966279731,-0.30377861655637
-0.940022641182835,-0.276978265884576
-0.946175281073922,-0.249901817253721
-0.951384752867744,-0.22257626105665
-0.955645863649521,-0.195028836002046
-0.958954365851359,-0.167287001962296
-0.96130696148631,-0.139378412600891
-0.962701305435882,-0.111330887806652
-0.963136007787702,-0.0831723859622611
-0.962610635221012,-0.0549309760747393
-0.961125711438612,-0.0266348097956466
-0.958682716644822,0.00168790664109503
-0.955284086069982,0.0300089405357888
-0.950933207542961,0.0583000608659329
-0.945634418114096,0.0865330664275159
-0.939392999731927,0.114679813946593
-0.932215173978032,0.142712246133111
-0.924108095865225,0.170602419649028
-0.915079846705277,0.198322532962836
-0.905139426053295,0.225844954062738
-0.894296742736765,0.253142248000832
-0.882562604978221,0.280187204240869
-0.869948709621369,0.306952863782305
-0.856467630471425,0.333412546033619
-0.842132805761266,0.359539875408106
-0.826958524755913,0.385308807615638
-0.810959913508676,0.410693655624177
-0.79415291978318,0.435669115265167
-0.776554297156282,0.46021029045728
-0.758181588317746,0.484292718023371
-0.739053107583305,0.507892392075907
-0.719187922638555,0.530985787946555
-0.69860583553187,0.553549885636083
-0.67732736293529,0.575562192761199
-0.655373715693055,0.597000766975444
-0.632766777678178,0.617844237841802
-0.60952908397812,0.638071828135218
-0.585683798431325,0.657663374553784
-0.561254690537007,0.676599347817961
-0.536266111761188,0.694860872137785
-0.510742971262638,0.712429744028669
-0.484710711062872,0.729288450457032
-0.458195280684999,0.745420186297667
-0.431223111286667,0.760808871085461
-0.403821089312914,0.77543916504475
-0.376016529695174,0.789296484380341
-0.347837148623156,0.802367015814957
-0.31931103591675,0.814637730358609
-0.290466627025476,0.826096396296181
-0.261332674683416,0.836731591380268
-0.231938220247859,0.846532714217119
-0.202312564750248,0.855489994834339
-0.17248523968827,0.863594504419809
-0.142485977588222,0.870838164222121
-0.112344682366978,0.87721375360365
-0.0820913995231177,0.882714917238247
-0.0517562861869177,0.887336171446364
-0.0213695810590689,0.891072909661304
0.00903842573191788,0.89392140702115
0.0394374228235705,0.895878824081785
0.0697971078344816,0.896943209647315
0.10008721757038,0.897113502715058
0.130277558191142,0.896389533533183
0.160338035308667,0.894772023769913
0.190238683985622,0.892262585794159
0.219949698605134,0.888863721068269
0.249441462581688,0.884578817654518
0.278684577883574,0.879412146837817
0.30764989433749,0.873368858867997
0.336308538686068,0.866454977825936
0.364631943369362,0.858677395618617
0.392591875001617,0.850043865109127
0.420160462514918,0.840562992388438
0.447310224941681,0.830244228196664
0.474014098808275,0.81909785850236
0.500245465112483,0.807134994249246
0.525978175857902,0.794367560280573
0.551186580118835,0.780808283452183
0.575845549609692,0.7664706799461
0.599930503733408,0.75136904179731
0.623417434083924,0.735518422647142
0.646282928378279,0.718934622737481
0.668504193794489,0.701634173160735
0.690059079691929,0.683634319381286
0.710926099691566,0.664953004044837
0.731084453094058,0.645608849092789
0.750514045614334,0.625621137199488
0.769195509412024,0.605009792550835
0.787110222397735,0.583795360983425
0.80424032679596,0.561998989504009
0.820568746946096,0.539642405209696
0.836079206323832,0.516747893629914
0.850756243765945,0.493338276511709
0.864585228882321,0.469436889070527
0.877552376639847,0.44506755672917
0.889644761103635,0.42025457136809
0.90085032832187,0.39502266711072
0.911157908341454,0.369396995667958
0.920557226342457,0.343403101266397
0.929038912880283,0.317066895185283
0.936594513225336,0.290414629927588
0.943216495790872,0.263472873050944
0.948898259640661,0.236268480684526
0.953634141068929,0.208828570758277
0.957419419246077,0.181180495971166
0.960250320924495,0.153351816525419
0.962124024199825,0.125370272653918
0.963038661323894,0.0972637569681267
0.962993320566526,0.0690602866541316
0.961988047124372,0.0407879755444996
0.960023843075863,0.0124750060938031
0.957102666382311,-0.0158503987142715
0.953227428936174,-0.0441600035001971
0.948401993658413,-0.0724255886342581
0.942631170647858,-0.100618978366481
0.935920712386385,-0.128712068912843
0.928277308004727,-0.156676856469726
0.919708576614597,-0.184485465128727
0.910223059713796,-0.212110174663961
0.899830212671858,-0.239523448164193
0.888540395304733,-0.266697959482221
0.876364861547901,-0.293606620474183
0.863315748238199,-0.320222608001602
0.849406063015562,-0.346519390669275
0.834649671356724,-0.372470755272345
0.819061282753807,-0.398050832926196
0.80265643605158,-0.423234124853113
0.785451483958004,-0.44799552780003
0.767463576743493,-0.472310359061983
0.748710645145153,-0.496154381086383
0.729211382493033,-0.519503825633522
0.708985226076208,-0.542335417469281
0.688052337767266,-0.564626397566385
0.666433583924514,-0.586354545791096
0.644150514591942,-0.607498203052727
0.621225342017661,-0.628036292893896
0.597680918512266,-0.647948342499993
0.573540713669139,-0.667214503106931
0.548828790969464,-0.685815569786822
0.523569783795212,-0.703733000591871
0.49778887087406,-0.72094893503739
0.471511751180681,-0.737446211905516
0.444764618319452,-0.753208386351891
0.417574134414094,-0.768219746298237
0.389967403530296,-0.782465328094496


==> images/data/wifi1-62.csv <==
-0.848115746407273,0.255059596486936
-0.839291742435909,0.282868176888673
-0.82963111420306,0.310394788139968
-0.819143491633044,0.337611991116088
-0.80783932901612,0.364492655117195
-0.795729894587424,0.391009984912821
-0.782827259294546,0.417137547451937
-0.769144284764948,0.442849298211991
-0.754694610485214,0.468119607160654
-0.739492640204912,0.492923284304397
-0.723553527578625,0.517235604798421
-0.706893161060457,0.541032333592921
-0.689528148066077,0.564289749591113
-0.671475798418086,0.586984669294936
-0.65275410709121,0.609094469914866
-0.633381736274516,0.630597111920811
-0.613377996768537,0.651471161011586
-0.592762828735848,0.671695809481096
-0.571556781824275,0.691250896959909
-0.549780994682562,0.710116930511548
-0.527457173888903,0.728275104063476
-0.504607572313356,0.7457073171534
-0.481254966935697,0.762396192972202
-0.457422636140831,0.778325095685522
-0.433134336514391,0.793478147016719
-0.408414279161658,0.807840242074683
-0.383287105573405,0.821397064410718
-0.357777863062723,0.83413510028949
-0.33191197979731,0.846041652159813
-0.305715239452129,0.857104851311844
-0.279213755507674,0.867313669708069
-0.252433945219484,0.876657930976292
-0.225402503284855,0.885128320553666
-0.198146375232975,0.89271639497165
-0.170692730565045,0.899414590272639
-0.143068935671121,0.905216229549889
-0.115302526550707,0.910115529603196
-0.0874211813642682,0.914107606703718
-0.0594526928430397,0.917188481462183
-0.031424940584629,0.91935508279563
-0.00336586326202443,0.920605250988731
0.024696569226279,0.920937739846644
0.0527343836372855,0.920352217937244
0.0807196312678332,0.918849268921504
0.108624415814471,0.916430390971689
0.136420921181098,0.913097995277943
0.164081439206658,0.908855403644766
0.19157839728523,0.903706845179765
0.218884385851007,0.897657452077986
0.245972185700747,0.890713254506034
0.272814795126463,0.882881174591067
0.299385456831316,0.874169019520676
0.325657684601868,0.864585473760501
0.351605289710119,0.854140090397379
0.377202407018997,0.842843281616606
0.402423520765292,0.830706308322855
0.427243489994321,0.817741268915056
0.45163757362098,0.803961087226449
0.475581455092198,0.789379499641828
0.499051266626199,0.774011041404814
0.522023613004434,0.757871032128804
0.544475594892437,0.740975560526052
0.566384831666386,0.723341468370089
0.58772948372259,0.704986333707476
0.608488274247682,0.685928453335625
0.628640510427813,0.666186824564156
0.648166104075693,0.645781126277962
0.667045591654941,0.62473169932087
0.68526015368175,0.603059526219448
0.70279163348457,0.580786210267161
0.719622555303065,0.557933953989742
0.735736141708332,0.534525537013234
0.75111633032701,0.510584293356755
0.765747789852601,0.486134088172648
0.779615935328051,0.461199293957175
0.792706942684349,0.435804766255484
0.805007762520664,0.409975818885059
0.81650613311227,0.383738198702357
0.827190592633297,0.357118059937784
0.837050490582135,0.330141938124586
0.846075998398077,0.302836723647653
0.854258119258649,0.2752296349386
0.861588697047835,0.247348191343842
0.868060424486272,0.219220185692709
0.873666850415305,0.190873656592954
0.878402386227641,0.162336860481253
0.882262311438195,0.133638243456579
0.885242778389574,0.104806412924509
0.887340816087502,0.0758701090807429
0.888554333162373,0.0468581762622477
0.888882119953978,0.0177995341945993
0.888323849717314,-0.0112768508358323
0.886880078948292,-0.0403419948561057
0.884552246829016,-0.0693669250985629
0.881342673793165,-0.0983227088815145
0.877254559212943,-0.127180482449964
0.87229197820987,-0.155911479747631
0.866459877592615,-0.184487061091577
0.859764070925908,-0.212878741720866
0.852211232735451,-0.241058220190796
0.84380889185461,-0.268997406584388
0.834565423919505,-0.296668450513035
0.824490043019999,-0.324043768878368
0.813592792514888,-0.351096073367692
0.801884535020464,-0.377798397655568
0.789376941582426,-0.404124124284433
0.776082480041923,-0.430047011197459
0.762014402607342,-0.455541217897211
0.747186732644218,-0.480581331204011
0.731614250696437,-0.505142390588351
0.715312479752669,-0.529199913052092
0.698297669772716,-0.552729917533646
0.680586781489199,-0.575708948812825
0.662197469500729,-0.598114100891509
0.64314806467342,-0.619923039826847
0.623457555868283,-0.641114025994214
0.603145571012719,-0.661665935757746
0.58223235753497,-0.681558282526833
0.560738762181042,-0.700771237177605
0.538686210234221,-0.719285647819029
0.516096684157878,-0.737083058883932
0.492992701682874,-0.754145729525914
0.4693972933614,-0.770456651303805
0.445333979609613,-0.785999565136053
0.420826747261984,-0.800758977508128
0.395900025660689,-0.814720175916795
0.37057866230392,-0.827869243535857
0.34488789807735,-0.84019307308875
0.318853342093475,-0.851679379914161
0.292500946163889,-0.862316714211646
0.265856978929958,-0.872094472455042
0.238947999677664,-0.881002907962286
0.211800831862734,-0.889033140611128
0.184442536372432,-0.896177165691026
0.156900384550682,-0.902427861882413
0.129201831013397,-0.907778998355388
0.10137448628112,-0.91222524098074
0.0734460892562626,-0.915762157647126
0.0454444795723536,-0.918386222679091
0.0173975698428969,-0.920094820351545
-0.0106666821625364,-0.920886247497171
-0.038720301387214,-0.920759715204178
-0.0667353233733939,-0.919715349602706
-0.0946838221378986,-0.917754191739101
-0.122537938009345,-0.914878196538172
-0.150269905399271,-0.911090230854479
-0.177852080479477,-0.906394070614598
-0.205256968737997,-0.900794397053184
-0.232457252386221,-0.894296792046624
-0.259425817589867,-0.886907732548897
-0.286135781496637,-0.878634584135204
-0.312560519033629,-0.869485593659805
-0.338673689447792,-0.859469881035375
-0.364449262562955,-0.848597430142077
-0.389861544727279,-0.836879078875412
-0.414885204425246,-0.824326508342768
-0.439495297528662,-0.810952231219442
-0.463667292161512,-0.796769579275728
-0.487377093153859,-0.781792690087525
-0.510601066060442,-0.766036492943687
-0.533316060720003,-0.749516693964187
-0.555499434331865,-0.732249760443915
-0.577129074026777,-0.714252904437719
-0.598183418909495,-0.695544065603057
-0.618641481551161,-0.676141893317349
-0.638482868910015,-0.656065728087885
-0.657687802659638,-0.635335582272772
-0.676237138904402,-0.613972120132194
-0.694112387262537,-0.591996637229814
-0.711295729297733,-0.569431039204908
-0.727770036280954,-0.546297819936333
-0.743518886264719,-0.522620039120151
-0.758526580452866,-0.498421299283215
-0.772778158849444,-0.47372572225566
-0.786259415171171,-0.448557925125738
-0.798956911008558,-0.42294299570097
-0.810857989221615,-0.396906467500068
-0.821950786556758,-0.370474294300579
-0.832224245472362,-0.343672824267585
-0.841668125161154,-0.316528773689284
-0.850273011758481,-0.289069200345612
-0.858030327726244,-0.261321476536459
-0.864932340403185,-0.233313261796365
-0.870972169712963,-0.205072475322897
-0.876143795022372,-0.176627268146183
-0.880442061142832,-0.148005995067352
-0.883862683469196,-0.119237186393854
-0.88640225225074,-0.0903495194998303
-0.888058235990073,-0.061371790239879
-0.888828983966588,-0.0323328842447251
-0.888713727881942,-0.00326174812739086
-0.887712582625906,0.0258126393714113
-0.885826546161843,0.0548612962699246
-0.883057498531919,0.0838552662352108
-0.87940819998303,0.112765647447459
-0.874882288215335,0.141563621409943
-0.86948427475611,0.17022048167593
-0.863219540462566,0.198707662463886
-0.856094330158091,0.226996767132474
-0.848115746407273,0.255059596486936


==> images/data/wifi1-67.csv <==
0.126843110585531,-0.750206890142151
0.0980277442806907,-0.754694320085911
0.0691146617884776,-0.758429454318579
0.0401326842983122,-0.761408569577123
0.0111107016756465,-0.763628696214663
-0.0179223563360811,-0.765087621160685
-0.0469375489532438,-0.765783890127074
-0.0759059532008283,-0.765716809057782
-0.104798692743486,-0.764886444820679
-0.133586966670091,-0.763293625140894
-0.162242078203117,-0.760939937775724
-0.190735463304206,-0.757827728931921
-0.219038719147424,-0.753960100926946
-0.247123632431818,-0.749340909096504
-0.274962207505046,-0.743974757951469
-0.302526694270049,-0.737866996588003
-0.32978961584696,-0.731023713355464
-0.356723795962643,-0.723451729787402
-0.383302386040606,-0.715158593801711
-0.409498891964237,-0.706152572176699
-0.435287200486718,-0.696442642310579
-0.46064160526128,-0.686038483272612
-0.485536832465843,-0.674950466154793
-0.509948065996518,-0.663189643733722
-0.533850972204834,-0.650767739452959
-0.557221724154052,-0.637697135736839
-0.580037025370368,-0.623990861647401
-0.602274133065351,-0.609662579896737
-0.623910880806446,-0.594726573227701
-0.644925700612956,-0.579197730176565
-0.665297644455475,-0.563091530231799
-0.68500640513734,-0.546424028403778
-0.704032336537281,-0.529211839220805
-0.722356473193112,-0.511472120167381
-0.739960549206907,-0.493222554581256
-0.756827016452847,-0.474481334026292
-0.772939062069576,-0.455267140158716
-0.788280625219625,-0.435599126104837
-0.802836413099201,-0.415496897368799
-0.816591916182392,-0.394980492289382
-0.829533422684576,-0.374070362065352
-0.841648032230623,-0.352787350369263
-0.852923668714274,-0.331152672570029
-0.863349092335862,-0.309187894584985
-0.872913910806395,-0.286914911382507
-0.881608589706807,-0.264355925156637
-0.889424461992082,-0.241533423195451
-0.89635373663075,-0.218470155465238
-0.902389506371154,-0.195189111932844
-0.907525754626754,-0.171713499648771
-0.911757361473588,-0.148066719613882
-0.915080108753922,-0.124272343452779
-0.917490684281007,-0.10035408991709
-0.918986685140731,-0.0763358012421064
-0.919566620086905,-0.0522414193803198
-0.91922991102776,-0.0280949621355666
-0.91797689360221,-0.00392049922155735
-0.915808816845275,0.0202578717313376
-0.912727841943017,0.0444160491971299
-0.908737040078222,0.0685299517791373
-0.90384038936898,0.0925755422148459
-0.898042770903208,0.116528851336774
-0.891349963873078,0.140366001965461
-0.883768639814189,0.164063232710757
-0.875306355955241,0.187596921657697
-0.865971547684818,0.210943609913336
-0.855773520142815,0.234080024991086
-0.844722438944868,0.256983104009233
-0.832829320049051,0.279630016680524
-0.820106018774926,0.301998188069892
-0.806565217985906,0.32406532109764
-0.792220415446698,0.345809418765658
-0.777085910368438,0.367208806084507
-0.761176789154928,0.388242151679522
-0.74450891036418,0.408888489054388
-0.727098888900261,0.429127237490999
-0.708964079451192,0.448938222564769
-0.690122559189421,0.468301696254934
-0.670593109752105,0.487198356629809
-0.650395198519161,0.505609367087376
-0.629548959207766,0.523516375132013
-0.60807517180262,0.540901530668666
-0.585995241842014,0.55774750379621
-0.563331179080318,0.574037502082272
-0.540105575548185,0.589755287302289
-0.516341583032317,0.604885191626131
-0.492062889997265,0.619412133236126
-0.467293697972251,0.633321631360952
-0.442058697426557,0.646599820710379
-0.416383043157529,0.659233465296494
-0.390292329215729,0.67120997162762
-0.363812563392224,0.682517401261787
-0.336970141293461,0.693144482707225
-0.309791820029547,0.703080622658036
-0.282304691542182,0.712315916553827
-0.254536155598824,0.720841158452799
-0.226513892480002,0.728647850208422
-0.19826583538701,0.735728209940577
-0.169820142597487,0.742075179792702
-0.141205169396634,0.747682432967216
-0.112449439812045,0.752544380032211
-0.0835816181803406,0.756656174493116
-0.05463048057393,0.760013717623791
-0.0256248861163985,0.762613662552225
0.00340625178489534,0.764453417596769
0.0324339942603316,0.765531148849586
0.0614294058249259,0.765845782004724
0.0903635832218486,0.765397003429011
0.11920768423382,0.764185260474693
0.14793295643366,0.762211761033498
0.176510765845332,0.759478472332589
0.204912625486915,0.755988118973584
0.233110223767044,0.75174418021662
0.261075452706522,0.746750886512144
0.288780435956963,0.741013215283915
0.316197556588547,0.734536885967392
0.343299484619168,0.727328354308485
0.370059204257563,0.719394805928318
0.396450040833235,0.710744149160454
0.422445687386346,0.70138500716769
0.448020230891069,0.691326709346304
0.473148178086252,0.680579282026308
0.497804480887656,0.669153438476987
0.521964561356432,0.657060568227676
0.545604336198945,0.64431272571443
0.568700240773521,0.630922618263903
0.591229252580198,0.616903593426405
0.613168914210055,0.602269625670774
0.634497355731244,0.587035302454324
0.655193316489411,0.571215809681749
0.675236166300785,0.554826916567479
0.69460592601679,0.537884959916591
0.713283287439692,0.520406827839924
0.731249632569437,0.502409942919639
0.748487052162474,0.483912244842016
0.76497836358408,0.464932172514778
0.780707127936381,0.445488645686793
0.795657666445008,0.425601046088457
0.809815076088036,0.405289198111556
0.823165244451643,0.384573349047888
0.835694863797668,0.363474148906322
0.847391444329059,0.342012629828417
0.858243326639968,0.320210185123127
0.868239693338105,0.298088547941486
0.877370579827747,0.275669769612531
0.885626884242666,0.252976197662056
0.893000376519066,0.230030453536113
0.899483706599491,0.206855410051463
0.905070411759518,0.183474168595454
0.909754923049946,0.159910036098057
0.913532570848044,0.136186501799009
0.916399589512332,0.112327213833231
0.918353121136255,0.088355955657851
0.919391218397004,0.0642966223443364
0.919512846496654,0.040173196759369
0.918717884193671,0.0160097256581985
0.917007123923766,-0.00816970428568137
0.914382271009982,-0.032340990490658
0.910845941962787,-0.056480038492973
0.906401661871883,-0.0805627859646092
0.901053860892316,-0.104565226699145
0.894807869828406,-0.128463434541659
0.88766991481988,-0.152233587238843
0.879647111135525,-0.175851990185545
0.870747456080531,-0.199295100044062
0.860979821024602,-0.222539548212653
0.850353942558786,-0.245562164119876
0.838880412789825,-0.268339998321501
0.826570668781716,-0.290850345377035
0.813436981154994,-0.313070766482985
0.799492441855111,-0.33497911184035
0.784750951102104,-0.356553542734024
0.769227203534546,-0.377772553302098
0.752936673561621,-0.398614991973373
0.735895599937883,-0.41906008255171
0.718120969576126,-0.439087444926186
0.69963050061445,-0.458677115386439
0.68044262475444,-0.477809566522924
0.660576468888045,-0.496465726692263
0.640051836031476,-0.51462699902827
0.618889185585125,-0.532275279979717
0.597109612939197,-0.549392977356342
0.574734828445358,-0.565963027865131
0.551787135775391,-0.581968914119377
0.528289409688409,-0.597394681103571
0.504265073228795,-0.612224952077709
0.479738074377604,-0.62644494390516
0.454732862180697,-0.64004048178882
0.429274362377396,-0.652998013400855
0.403387952553968,-0.665304622391958
0.377099436846693,-0.676948041266647
0.350435020219742,-0.687916663611771
0.323421282343497,-0.698199555666034
0.296085151099358,-0.707786467219007
0.268453875737446,-0.716667841828763
0.240554999713958,-0.72483482634794
0.212416333235248,-0.732279279748758
0.184065925536013,-0.738993781238168
0.1555320369192,-0.744971637655059
0.126843110585532,-0.750206890142151


==> images/data/wifi2-22.csv <==
0.341979014688237,-0.665079645167411
0.318363231940765,-0.67680358026103
0.294430097800042,-0.687852862826955
0.270203469334668,-0.69821647870003
0.245707496174771,-0.707884097202567
0.220966596439125,-0.716846081442196
0.196005432394644,-0.725093497918123
0.170848885872494,-0.732618125426244
0.145522033465344,-0.739412463254216
0.120050121530473,-0.745469738658331
0.0944585410236523,-0.750783913614734
0.0687728021888877,-0.755349690838259
0.0430185091292541,-0.759162519062873
0.017221334284169,-0.762218597578483
-0.00859300716145423,-0.764514880019562
-0.0343987829106611,-0.766049077401833
-0.06017026920497,-0.766819660403981
-0.0858817764663732,-0.766825860892111
-0.111507674905268,-0.766067672685441
-0.137022420068786,-0.764545851562465
-0.162400578304065,-0.762261914507573
-0.187616852111058,-0.759218138198894
-0.212646105359641,-0.755417556738845
-0.237463388345848,-0.750863958629681
-0.26204396266228,-0.745561882997027
-0.28636332585789,-0.73951661506518
-0.310397235862555,-0.732734180888686
-0.3341217351521,-0.725221341345433
-0.357513174629682,-0.716985585397266
-0.380548237199722,-0.708035122624822
-0.40320396101089,-0.698378875044043
-0.425457762344982,-0.688026468212519
-0.447287458128862,-0.676988221634521
-0.468671288047026,-0.665275138474293
-0.489587936232765,-0.652898894587861
-0.510016552516279,-0.639871826884286
-0.529936773208582,-0.626206921027962
-0.54932874140047,-0.611917798494227
-0.568173126756319,-0.597018702991178
-0.586451144782986,-0.581524486261231
-0.604144575554597,-0.565450593276587
-0.62123578187457,-0.548813046843342
-0.63770772685675,-0.531628431629608
-0.653543990908153,-0.513913877633555
-0.668728788096371,-0.495687043107857
-0.683246981885334,-0.476966096957559
-0.697084100223735,-0.457769700628921
-0.71022634997109,-0.43811698950728
-0.722660630647039,-0.418027553842482
-0.734374547490186,-0.397521419220896
-0.745356423813473,-0.376619026603472
-0.75559531264375,-0.355341211949751
-0.765081007633959,-0.333709185448121
-0.773804053237043,-0.311744510373045
-0.781755754131439,-0.289469081590318
-0.788928183888764,-0.266905103731788
-0.795314192875052,-0.244075069061299
-0.800907415377666,-0.221001735053911
-0.805702275950776,-0.197708101710751
-0.809693994973085,-0.174217388632119
-0.812878593412261,-0.15055301187168
-0.815252896791322,-0.126738560594832
-0.816814538353026,-0.102797773564517
-0.8175619614191,-0.0787545154779025
-0.817494420941978,-0.054632753177534
-0.816611984247477,-0.030456531760664
-0.814915530967684,-0.00624995061057693
-0.812406752164123,0.0179628606262005
-0.809088148642065,0.042157766092856
-0.804963028457672,0.0663106477814374
-0.800035503620457,0.0903974295742093
-0.794310485994339,0.11439410124325
-0.787793682401394,0.138276742384368
-0.780491588933167,0.162021546261483
-0.772411484475232,0.185604843537696
-0.763561423451436,0.209003125869401
-0.753950227795074,0.232193069339912
-0.743587478155,0.255151557709251
-0.732483504345418,0.277855705456918
-0.720649375048907,0.300282880594676
-0.708096886782916,0.32241072722661
-0.694838552140735,0.344217187833968
-0.680887587318673,0.365680525262577
-0.666257898941864,0.386779344390911
-0.650964070201846,0.407492613457214
-0.635021346319709,0.427799685024415
-0.618445619349338,0.447680316561944
-0.601253412335859,0.467114690623929
-0.583461862845113,0.486083434603651
-0.565088705880557,0.504567640044588
-0.546152256204627,0.522548881488766
-0.526671390082182,0.540009234843665
-0.506665526464238,0.556931295249338
-0.486154607630727,0.573298194427959
-0.465159079311609,0.589093617498484
-0.443699870306116,0.604301819239683
-0.42179837162047,0.618907639785318
-0.399476415144869,0.632896519735827
-0.376756251890978,0.646254514671449
-0.353660529811637,0.658968309052329
-0.330212271224894,0.671025229491731
-0.306434849864852,0.682413257389153
-0.282351967582226,0.693121040910722
-0.257987630717822,0.703137906304957
-0.233366126172493,0.712453868542588
-0.208511997197429,0.721059641269856
-0.183450018928913,0.728946646065352
-0.158205173691922,0.736107020991172
-0.132802626097203,0.742533628429868
-0.107267697956645,0.748220062199382
-0.081625843041943,0.753160653938865
-0.0559026217117267,0.757350478759027
-0.0301236754324372,0.760785360151366
-0.00431470121835748,0.763461874151411
0.0214985739837313,0.765377352751798
0.0472904189397299,0.766529886561801
0.0730351237776735,0.766918326710655
0.098707025615893,0.766542285992769
0.124280534144332,0.765402139253711
0.149730157133527,0.763499023016545
0.175030525845811,0.760834834348925
0.20015642032343,0.757412228972054
0.225082794528338,0.753234618613406
0.249784801308637,0.748306167605839
0.274237817166759,0.742631788736501
0.2984174668047,0.736217138349652
0.322299647421852,0.729068610708301
0.345860552741191,0.721193331620265
0.369076696739904,0.712599151335009
0.391924937060755,0.703294636718343
0.414382498080896,0.693289062712789
0.436426993615104,0.682592403092113
0.458036449230813,0.671215320519253
0.479189324152712,0.659169155917541
0.499864532735052,0.64646591716583
0.520041465480282,0.633118267128771
0.53970000958304,0.619139511034202
0.558820568979038,0.604543583210204
0.577384083878842,0.589345033195057
0.595372049767086,0.573559011233951
0.612766535848179,0.557201253176885
0.629550202920104,0.540288064792833
0.64570632065852,0.522836305515799
0.661218784293907,0.504863371638963
0.676072130665153,0.486387178973686
0.69025155363357,0.467426144990627
0.703742918841974,0.447999170460821
0.716532777804121,0.428125620614969
0.728608381310447,0.407825305839761
0.73995769213676,0.387118461930449
0.750569397043208,0.366025729919367
0.760432918051562,0.344568135500501
0.769538422989571,0.32276706807062
0.77787683529189,0.30064425940786
0.785439843047794,0.278221762009015
0.792219907286677,0.25552192710713
0.798210269493052,0.232567382391302
0.803404958343597,0.209381009450912
0.807798795659493,0.185985920966756
0.811387401568149,0.162405437671823
0.81416719886915,0.138663065104682
0.816135416600093,0.114782470178648
0.81729009279874,0.0907874575900907
0.817630076458744,0.0667019460893942
0.817155028677,0.0425499446382243
0.815865422991466,0.0183555284768782
0.813762544909137,-0.00585718487444453
0.810848490624617,-0.0300640596565031
0.807126164930592,-0.0542409659300741
0.802599278322265,-0.0783638036291915
0.797272343298655,-0.102408526584623
0.791150669864444,-0.12635116649361
0.784240360236842,-0.150167856811995
0.77654830276277,-0.173834856544911
0.7680821650524,-0.197328573912323
0.758850386335923,-0.220625589865826
0.748862169051131,-0.243702681433263
0.738127469670235,-0.266536844867885
0.726656988775031,-0.289105318578993
0.714462160390334,-0.311385605821179
0.701555140586284,-0.333355497119576
0.687948795360921,-0.354993092408745
0.673656687815071,-0.376276822863135
0.658693064632355,-0.397185472397357
0.643072841877785,-0.417698198814842
0.626811590129108,-0.437794554583792
0.609925518955709,-0.457454507219731
0.592431460760566,-0.476658459254311
0.574346854001344,-0.495387267770503
0.555689725807358,-0.513622263484672
0.536478674009739,-0.531345269356521
0.516732848602717,-0.548538618708362
0.49647193265448,-0.565185172835649
0.475716122686675,-0.581268338091201
0.454486108542066,-0.596772082426123
0.432803052760458,-0.61168095137089
0.410688569483406,-0.625980083440707
0.388164702908782,-0.639655224949752
0.365253905316626,-0.652692744219568
0.341979014688237,-0.665079645167411


==> images/data/wifi2-26.csv <==
0.512272331839368,-0.546141000675113
0.493480908328988,-0.56325539214767
0.474197572317134,-0.579808318395852
0.454441545852511,-0.595783279102786
0.434232522171945,-0.611164350080224
0.413590646069741,-0.625936199142112
0.392536493816908,-0.640084101388052
0.371091052650291,-0.653593953881401
0.349275699852034,-0.666452289707388
0.327112181440237,-0.678646291397221
0.304622590492059,-0.690163803704826
0.281829345120852,-0.700993345723456
0.258755166129301,-0.711124122330108
0.235423054360836,-0.720546034946342
0.211856267771885,-0.729249691604757
0.188078298247843,-0.737226416311111
0.164112848185845,-0.744468257692742
0.139983806867707,-0.750967996924668
0.115715226646564,-0.756719154925468
0.0913312989709649,-0.761715998815774
0.0668563302703102,-0.765953547632926
0.042314717725674,-0.769427577296105
0.0177309249501631,-0.772134624816992
-0.00687054239694429,-0.774071991751746
-0.0314651610379721,-0.775237746890873
-0.056028414522184,-0.775630728184298
-0.0805358176643137,-0.775250543899722
-0.10496294095193,-0.774097573013106
-0.129285434897309,-0.772172964830907
-0.153479054309527,-0.769478637844415
-0.1775196824626,-0.766017277817365
-0.201383355135558,-0.76179233510871
-0.225046284500502,-0.756808021233223
-0.248484882834827,-0.751069304663373
-0.27167578603398,-0.74458190587664
-0.294595876901303,-0.737352291653221
-0.317222308191763,-0.729387668629801
-0.339532525386576,-0.720695976115821
-0.361504289176049,-0.711285878179403
-0.383115697628201,-0.701166755010818
-0.404345208021091,-0.690348693572107
-0.425171658317066,-0.67884247754218
-0.445574288257545,-0.666659576567409
-0.465532760057294,-0.653812134828435
-0.485027178677574,-0.640312958934584
-0.504038111657945,-0.626175505157964
-0.522546608486969,-0.611413866019955
-0.540534219492492,-0.596042756243481
-0.557983014232675,-0.580077498085053
-0.574875599369449,-0.563534006061209
-0.591195136006578,-0.546428771084583
-0.606925356475029,-0.528778844025396
-0.622050580548943,-0.510601818714786
-0.636555731076027,-0.49191581440689
-0.650426349006781,-0.47273945771718
-0.6636486078076,-0.453091864055043
-0.676209327243356,-0.432992618569132
-0.68809598651575,-0.412461756624458
-0.699296736744314,-0.391519743830706
-0.709800412777628,-0.370187455641669
-0.719596544322993,-0.348486156546139
-0.72867536638344,-0.326437478871009
-0.737027828991699,-0.304063401217691
-0.744645606231393,-0.281386226553374
-0.751521104536502,-0.258428559978939
-0.75764747026079,-0.235213286195702
-0.763018596509667,-0.211763546693449
-0.76762912922768,-0.188102716682492
-0.771474472535548,-0.164254381792752
-0.774550793311434,-0.140242314563095
-0.776855025011885,-0.11609045074434
-0.778384870728631,-0.0918228654395887
-0.779138805478191,-0.0674637491056353
-0.779116077722011,-0.0430373834393951
-0.778316710115612,-0.0185681171733802
-0.776741499486008,0.00591965819564572
-0.774392016037412,0.0304015327206437
-0.771270601786022,0.0548531023366637
-0.767380368225446,0.0792499931873482
-0.762725193225102,0.103567885921323
-0.757309717164669,0.127782539934252
-0.751139338308457,0.151869817532405
-0.744220207424302,0.175805707993629
-0.736559221652344,0.199566351501764
-0.728164017629809,0.223128062930622
-0.719042963878643,0.24646735545384
-0.709205152463586,0.269560963957055
-0.698660389929006,0.292385868229078
-0.687419187523522,0.314919315908946
-0.67549275072216,0.337138845165959
-0.662892968056497,0.359022307090133
-0.64963239926391,0.380547887770706
-0.635724262767756,0.401694130040727
-0.621182422500966,0.422439954866018
-0.606021374086166,0.442764682357222
-0.590256230386136,0.46264805238396
-0.573902706438969,0.482070244770572
-0.556977103792988,0.501011899053301
-0.539496294257001,0.519454133779221
-0.52147770308212,0.537378565327682
-0.502939291591892,0.554767326235502
-0.483899539278056,0.571603083007643
-0.464377425379788,0.587869053395617
-0.444392409964784,0.603549023126394
-0.423964414531034,0.618627362065145
-0.403113802148649,0.633089039795696
-0.381861357161504,0.646919640603179
-0.360228264468952,0.660105377843925
-0.338236088408258,0.672633107688293
-0.315906751258798,0.684490342222727
-0.293262511389452,0.695665261897975
-0.270325941070983,0.706146727311077
-0.2471199039755,0.715924290309361
-0.223667532385456,0.724988204405393
-0.199992204134886,0.733329434492482
-0.176117519305873,0.740939665851075
-0.152067276703475,0.747811312437049
-0.127865450132551,0.753937524443646
-0.103536164500163,0.759312195129505
-0.0791036717673316,0.763929966906002
-0.0545923267741639,0.767786236677804
-0.0300265629624123,0.770877160431337
-0.00543086801969289,0.773199657066583
0.0191702405303773,0.774751411468388
0.043752239767779,0.775530876814217
0.0682906258210717,0.775537276116061
0.0927609382933855,0.774770602994958
0.117138784645075,0.773231621687348
0.141399864508738,0.770921866283267
0.165519993912342,0.767843639197134
0.189475129386344,0.764000008872653
0.213241391930734,0.759394806724121
0.236795090818148,0.754032623317192
0.260112747209297,0.7479188037929
0.283171117557186,0.74105944253951
0.305947216776787,0.733461377117494
0.328418341157071,0.725132181443703
0.350562090992562,0.716080158241527
0.372356392911849,0.706314330764553
0.393779521880804,0.695844433801994
0.414810122858568,0.684680903974839
0.43542723208472,0.672834869332399
0.45561029797641,0.66031813825963
0.475339201614623,0.647143187706274
0.494594276799155,0.633323150749568
0.513356329652309,0.618871803502902
0.53160665775177,0.603803551383496
0.549327068773587,0.588133414752761
0.566499898626677,0.571877013943679
0.583108029060773,0.555050553690116
0.59913490473027,0.537670806973588
0.614564549696954,0.519755098303591
0.629381583355165,0.501321286448151
0.643571235763515,0.482387746631819
0.657119362367892,0.462973352218843
0.670012458101057,0.443097455899792
0.682237670844789,0.422779870400371
0.693782814241156,0.402040848731664
0.704636379840139,0.380901064001498
0.71478754857151,0.359381588807031
0.724226201529514,0.337503874229134
0.732942930059614,0.31528972844949
0.740929045137242,0.292761295011715
0.74817658602921,0.269941030748203
0.75467832822914,0.246851683394656
0.760427790659009,0.223516268914657
0.76541924212963,0.199958048556849
0.769647707053624,0.176200505667622
0.773108970405197,0.152267322282398
0.775799581921764,0.128182355518867
0.777716859543252,0.103969613795688
0.778858892085631,0.0796532329003841
0.779224541146027,0.0552574519302532
0.778813442237504,0.0308065891303189
0.777626005152394,0.00632501765236798
0.775663413553809,-0.0181628587407325
0.772927623795734,-0.0426326300012413
0.769421362972899,-0.0670599041290054
0.765148126202344,-0.0914203314859381
0.760112173139415,-0.115689629068267
0.754318523731645,-0.139843604712364
0.747772953214763,-0.163858181210013
0.740481986355809,-0.187709420309101
0.732452890949111,-0.211373546575786
0.723693670571585,-0.234826971094366
0.714213056604594,-0.258046314981223
0.704020499530322,-0.281008432689406
0.693126159511325,-0.30369043508061
0.68154089626266,-0.326069712241572
0.669276258226687,-0.348123956022121
0.656344471061325,-0.369831182272428
0.642758425453259,-0.391169752757285
0.628531664268213,-0.412118396725571
0.613678369051137,-0.432656232113392
0.598213345889727,-0.452762786359786
0.582152010655398,-0.472418016814208
0.565510373636407,-0.491602330715488
0.548305023578454,-0.510296604722313
0.530553111148649,-0.528482203975798
0.512272331839368,-0.546141000675113


==> images/data/wifi2-62.csv <==
0.102566218735649,-0.887614577500004
0.069615238590803,-0.890973846832295
0.0365948644621611,-0.893444974057474
0.00353801177677097,-0.895025495902182
-0.0295223676757017,-0.895713836867872
-0.0625533185900331,-0.895509310801298
-0.095521914996006,-0.894412121578492
-0.128395293079734,-0.892423362901533
-0.161140683943023,-0.88954501720832
-0.193725446268126,-0.885779953696439
-0.226117098855316,-0.881131925463078
-0.258283353000851,-0.875605565763864
-0.290192144683058,-0.869206383394332
-0.321811666524446,-0.861940757198634
-0.353110399497995,-0.853815929710972
-0.384057144346002,-0.844839999936082
-0.414621052680184,-0.835021915275969
-0.44477165773202,-0.824371462610943
-0.474478904722688,-0.812899258543842
-0.503713180822327,-0.800616738817173
-0.532445344668743,-0.787536146913718
-0.560646755416157,-0.773670521851956
-0.588289301285021,-0.759033685188495
-0.615345427584454,-0.743640227240437
-0.641788164179351,-0.727505492541436
-0.667591152374809,-0.710645564545934
-0.692728671191038,-0.693077249596819
-0.717175663002603,-0.674818060172504
-0.740907758516399,-0.655886197430099
-0.763901301063502,-0.636300533062111
-0.786133370180644,-0.616080590484724
-0.807581804457835,-0.595246525376435
-0.828225223629334,-0.573819105586437
-0.848043049885965,-0.551819690432771
-0.867015528387525,-0.529270209410899
-0.885123746954835,-0.506193140333902
-0.902349654921817,-0.482611486926108
-0.918676081128786,-0.458548755892478
-0.934086751039038,-0.434028933486616
-0.94856630296166,-0.409076461600745
-0.962100303364399,-0.383716213401496
-0.974675261261322,-0.357973468535803
-0.986278641660921,-0.33187388793159
-0.996898878061267,-0.305443488218409
-1.00652538397975,-0.278708615793493
-1.01514856350592,-0.251695920559096
-1.02275982086689,-0.22443232935729
-1.02935156899579,-0.196945019128705
-1.03491723709474,-0.169261389821961
-1.03945127718473,-0.141409037080804
-1.042949169636,-0.11341572473617
-1.04540742767328,-0.0853093571305932
-1.04682360085149,-0.0571179513025505
-1.04719627749843,-0.0288696090584683
-1.04652508612189,-0.000592488960230286
-1.04481069578004,0.0276852217438886
-1.04205481541446,0.0559353352168845
-1.03826019214662,0.0841296911312739
-1.03343060853954,0.112240184739921
-1.02757087882717,0.140238794891458
-1.02068684411553,0.168097611962383
-1.01278536656013,0.195788865677975
-1.00387432252565,0.223284952794311
-0.993962594734556,0.250558464613779
-0.983060063412682,0.277582214306661
-0.971177596440349,0.30432926401156
-0.958327038519051,0.330772951687646
-0.944521199364394,0.356886917691954
-0.929773840937092,0.382645131055255
-0.914099663724745,0.408021915430286
-0.897514292088076,0.432991974686497
-0.880034258686225,0.457530418125782
-0.861676987996636,0.481612785294067
-0.84246077894596,0.505215070364023
-0.822404786669286,0.528313746064599
-0.801529003415888,0.550885787133513
-0.77985423862051,0.57290869326934
-0.757402098160076,0.594360511560297
-0.734194962816479,0.615219858367385
-0.710255965966929,0.635465940640065
-0.685608970524103,0.655078576643222
-0.660278545149074,0.67403821607476
-0.634289939760731,0.692325959553766
-0.607669060366118,0.709923577459824
-0.580442443236756,0.726813528104699
-0.552637228456715,0.742978975218272
-0.524281132868787,0.758403804731298
-0.495402422445731,0.773072640838265
-0.466029884114141,0.78697086132433
-0.43619279705901,0.800084612141058
-0.405920903537602,0.812400821216442
-0.37524437923172,0.823907211485427
-0.344193803167936,0.834592313127955
-0.312800127235748,0.844445475002333
-0.281094645334061,0.853456875262523
-0.249108962176757,0.861617531148767
-0.216874961788421,0.868919307941804
-0.184424775721652,0.875354927071729
-0.151790751027639,0.880917973373434
-0.119005418011907,0.885602901481383
-0.086101457807414,0.889405041357351
-0.0531116697972735,0.892320602945622
-0.0200689389196251,0.894346679950999
0.0129937971127908,0.895481252735859
0.0460435806456606,0.895723190333378
0.0790474669360025,0.895072251574895
0.111972556992206,0.893529085330323
0.144786030368459,0.891095229861333
0.177455177880884,0.887773111287988
0.209947434212765,0.88356604117033
0.242230410376359,0.878478213207346
0.274271925998946,0.872514699056599
0.306040041400927,0.865681443278685
0.337503089433987,0.857985257411572
0.3686297070476,0.849433813180705
0.399388866552397,0.840035634851669
0.429749906549244,0.82980009073301
0.459682562493191,0.818737383837704
0.489156996861828,0.806858541712573
0.518143828897977,0.794175405445783
0.546614163897069,0.780700617863394
0.574539622010013,0.766447610926714
0.60189236653285,0.751430592343025
0.62864513165498,0.735664531403037
0.654771249638321,0.71916514405917
0.680244677400285,0.701948877259552
0.705040022474092,0.684032892553341
0.729132568320531,0.665435048983723
0.752498298965946,0.646173885285628
0.775113922941881,0.626268601405915
0.796956896502519,0.605739039364449
0.818005446096782,0.584605663475142
0.838238590072677,0.562889539946683
0.857636159592266,0.540612315883278
0.876178818736401,0.517796197706353
0.893848083779186,0.494463929018701
0.910626341612964,0.470638767933174
0.926496867305436,0.446344463888484
0.941443840771446,0.421605233975244
0.955452362542781,0.396445738795855
0.968508468620289,0.370891057882269
0.980599144393489,0.344966664696177
0.991712337613829,0.3186984012365
1.00183697040862,0.292112452279528
1.01096295032371,0.265235319277364
1.01908118038384,0.238093793940699
1.02618356816074,0.210714931532253
1.03226303383982,0.1831260238975
1.03731351727746,0.155354572259565
1.04132998404195,0.127428259805405
1.04430843043187,0.0993749240906052
1.04624588746707,0.071222529290301
1.04714042384826,0.0429991383238765
1.0469911478821,0.0147328848812405
1.04579820837014,-0.0135480546214499
1.04356279446042,-0.0418154891286562
1.04028713446214,-0.0700412410469094
1.03597449362443,-0.0981971743328554
1.03062917088145,-0.126255222539868
1.02425649456718,-0.154187416795298
1.01686281710395,-0.181965913680453
1.00845550867025,-0.209563022985518
0.999042949853964,-0.236951235311769
0.988634523298428,-0.264103249493527
0.977240604349588,-0.290991999812565
0.964872550713644,-0.317590682977796
0.951542691135434,-0.343872784843385
0.937264313108882,-0.369812106838614
0.922051649631724,-0.395382792083202
0.905919865017755,-0.420559351161994
0.888885039780705,-0.445316687533369
0.870964154604839,-0.469630122546018
0.852175073418237,-0.49347542003916
0.832536525585645,-0.516828810501676
0.812068087238633,-0.53966701476607
0.790790161761688,-0.561967267213654
0.768723959453669,-0.583707338467812
0.745891476384925,-0.60486555755272
0.722315472471132,-0.625420833495454
0.698019448785714,-0.645352676349924
0.673027624133462,-0.664641217621704
0.647364910908703,-0.683267230073371
0.621056890262082,-0.701212146890644
0.59412978660072,-0.718458080190177
0.566610441447145,-0.734987838850601
0.53852628668309,-0.750784945648997
0.509905317204785,-0.765833653685761
0.480776063017047,-0.780118962081448
0.451167560793943,-0.793626630929975
0.421109324934405,-0.806343195493274
0.390631318141633,-0.818255979623235
0.359763921555623,-0.82935310839756
0.328537904468586,-0.839623519956952
0.296984393653446,-0.84905697653181
0.265134842335999,-0.857644074647465
0.233020998841652,-0.865376254497766
0.200674874947998,-0.872245808477682
0.16812871397479,-0.878245888866409
0.135414958643086,-0.883370514653327
0.10256621873565,-0.887614577500004


==> images/data/wifi2-67.csv <==
0.300105762902325,-0.814254082342813
0.271945336164921,-0.824172075587597
0.243513828402257,-0.833268516183628
0.214839580759586,-0.841534336601093
0.185951176350558,-0.848961297290438
0.156877411764942,-0.855541994895728
0.127647268363564,-0.861269869634476
0.0982898833890517,-0.866139211836575
0.0688345209212034,-0.87014516763582
0.0393105427059117,-0.873283743808352
0.00974737888673866,-0.875551811753184
-0.0198255013316913,-0.876947110610864
-0.0493786190592357,-0.877468249517145
-0.0788825151054329,-0.877114708989434
-0.108307779345063,-0.875886841444616
-0.137625080034803,-0.873785870847764
-0.166805193051741,-0.870813891492059
-0.195819031024624,-0.866973865911157
-0.224637672328777,-0.862269621926068
-0.253232389915811,-0.856705848829503
-0.281574679949367,-0.850288092711484
-0.309636290218361,-0.843022750930881
-0.337389248299403,-0.834917065738383
-0.364805889440316,-0.825979117057272
-0.391858884136964,-0.816217814429171
-0.418521265375892,-0.805642888132825
-0.444766455515639,-0.794264879484747
-0.470568292779902,-0.782095130331402
-0.495901057336166,-0.76914577174341
-0.520739496933793,-0.755429711923029
-0.545058852076016,-0.74096062333698
-0.568834880700738,-0.725752929087435
-0.592043882345555,-0.709821788534753
-0.614662721772884,-0.693183082186302
-0.63666885203168,-0.675853395866423
-0.658040336932717,-0.65785000418332
-0.678755872915068,-0.639190853309353
-0.698794810281949,-0.619894543091907
-0.718137173784795,-0.599980308512656
-0.736763682535015,-0.579468000513717
-0.754655769223603,-0.558378066209796
-0.771795598629438,-0.536731528506065
-0.788166085397816,-0.514549965142069
-0.803750911071508,-0.491855487182566
-0.818534540357348,-0.468670716976736
-0.832502236612155,-0.445018765607736
-0.845640076532538,-0.420923209855066
-0.857934964033947,-0.396408068692719
-0.869374643305135,-0.371497779346556
-0.87994771102502,-0.346217172934735
-0.889643627729757,-0.320591449715521
-0.898452728318713,-0.29464615396712
-0.906366231688843,-0.268407148524582
-0.913376249487888,-0.24190058899917
-0.919475793977654,-0.215152897705873
-0.924658784999544,-0.188190737325073
-0.928920056035387,-0.1610409843246
-0.932255359357544,-0.133730702168689
-0.934661370263128,-0.106287114340528
-0.936135690388143,-0.0787375772052965
-0.936676850098226,-0.0511095527407494
-0.936284309953608,-0.0234305811625176
-0.934958461246842,0.00427174652857715
-0.932700625612754,0.0319698160498318
-0.929513053711006,0.0596360173631795
-0.925398922982592,0.0872427721974761
-0.920362334482495,0.114762561539121
-0.914408308791666,0.142167953063607
-0.907542781012398,0.16943162848066
-0.899772594852093,0.196526410765704
-0.891105495801297,0.223425291250508
-0.881550123412835,0.250101456546018
-0.871116002689708,0.276528315270523
-0.859813534590372,0.302679524556525
-0.847653985660831,0.328529016309881
-0.834649476803898,0.354051023195043
-0.820812971196821,0.379220104320506
-0.8061582613693,0.404011170598835
-0.790699955454796,0.428399509756017
-0.774453462628826,0.452360810965191
-0.757434977748763,0.475871189080208
-0.739661465210449,0.49890720844487
-0.721150642037711,0.521445906254092
-0.701920960221657,0.543464815443737
-0.681991588327321,0.564941987086263
-0.661382392386024,0.5858560122699
-0.640113916092483,0.606186043439512
-0.618207360326405,0.625911815177901
-0.595684562018995,0.645013664406808
-0.572567972385424,0.663472549987502
-0.548880634544969,0.681270071701397
-0.524646160551135,0.698388488591796
-0.499888707854642,0.714810736648456
-0.474632955222753,0.73052044581737
-0.448904078138945,0.745501956318788
-0.422727723707438,0.75974033425723
-0.396129985087605,0.773221386507915
-0.369137375483739,0.78593167486478
-0.341776801716119,0.79785852943597
-0.314075537399705,0.808990061273469
-0.286061195757206,0.819315174224256
-0.257761702093616,0.828823575991194
-0.229205265959668,0.837505788392617
-0.200420353031935,0.845353156810385
-0.171435656737627,0.852357858816998
-0.14228006965236,0.85851291197316
-0.112982654699406,0.863812180788027
-0.0835726161791404,0.868250382835197
-0.0540792706575591,0.871823094018349
-0.0245320177428892,0.874526752981278
0.00503968922058107,0.876358664657932
0.0346063725122344,0.877317002958911
0.0641385594191602,0.877400812591755
0.0936068116151939,0.876610010013199
0.122981754505681,0.874945383512453
0.152234106508713,0.872408592425413
0.181334708243642,0.869002165480605
0.21025455159779,0.864729498278489
0.238964808642362,0.859594849906652
0.267436860368756,0.853603338694258
0.29564232521661,0.846760937109985
0.323553087365162,0.839074465808538
0.351141324759709,0.830551586831673
0.378379536845235,0.821200795970507
0.405240571979567,0.811031414296728
0.431697654498719,0.800053578871149
0.457724411407456,0.788278232638864
0.48329489866847,0.775717113521084
0.508383627063963,0.762382742714519
0.532965587603848,0.748288412209982
0.557016276455258,0.733448171542637
0.580511719368502,0.717876813787123
0.603428495575112,0.701589860811491
0.62574376113418,0.684603547804668
0.647435271703691,0.666934807092875
0.668481404714171,0.648601251261104
0.68886118092253,0.629621155596522
0.708554285324632,0.61001343987126
0.727541087405731,0.589797649482773
0.745802660708592,0.568993935970568
0.763320801699802,0.547623036928704
0.780078047915442,0.525706255334115
0.796057695368054,0.503265438311332
0.811243815197537,0.480322955354798
0.825621269549382,0.45690167603047
0.839175726664417,0.433024947178936
0.851893675165009,0.408716569642778
0.86376243752351,0.384000774541373
0.874770182699483,0.358902199116791
0.884905937933142,0.333445862174849
0.894159599683243,0.307657139145826
0.902521943698507,0.281561736789682
0.909984634212559,0.255185667570999
0.916540232253199,0.228555223729192
0.92218220305773,0.201696951069833
0.926904922586955,0.174637622503212
0.930703683131339,0.147404211356522
0.933574698003758,0.120023864486255
0.935515105314148,0.0925238752176311
0.936522970822304,0.064931656138014
0.936597289865968,0.0372747117714465
0.935737988362301,0.00958061116154868
0.93394592288173,-0.0181230396099116
0.9312228797941,-0.0458086249413544
0.927571573487979,-0.0734485472392263
0.922995643664901,-0.101015254427876
0.917499651711229,-0.128481267414069
0.911089076151268,-0.155819207478736
0.903770307186151,-0.183001823568687
0.895550640323948,-0.210002019461044
0.886438269107346,-0.236792880773352
0.876442276946147,-0.263347701792415
0.865572628062726,-0.289640012095137
0.853840157559479,-0.315643602934813
0.841256560618157,-0.341332553366576
0.827834380841857,-0.366681256085961
0.813586997751278,-0.391664442954824
0.798528613447734,-0.416257210189167
0.782674238456182,-0.440435043183776
0.76603967676241,-0.464173840948911
0.748641510059276,-0.487449940134697
0.730497081217721,-0.510240138619265
0.71162447699901,-0.532521718637132
0.692042510025465,-0.554272469424764
0.671770700027627,-0.575470709360749
0.650829254386566,-0.596095307578505
0.629239047990723,-0.616125705029994
0.607021602427371,-0.635541934979422
0.584199064529424,-0.654324642906517
0.560794184298997,-0.672455105799537
0.536830292229703,-0.689915250818777
0.512331276050317,-0.706687673311963
0.48732155691296,-0.722755654163594
0.461826065049573,-0.738103176460916
0.435870214920912,-0.752714941459931
0.409479879882864,-0.766576383835515
0.382681366395322,-0.779673686200455
0.355501387799337,-0.791993792878918
0.32796703768867,-0.803524422920634
0.300105762902325,-0.814254082342813

